Joint Network Topology Inference in the Presence of Hidden Nodes

We investigate the increasingly prominent task of jointly inferring multiple networks from nodal observations. While most joint inference methods assume that observations are available at all nodes, we consider the realistic and more difficult scenario where a subset of nodes are hidden and cannot be measured. Under the assumptions that the partially observed nodal signals are graph stationary and the networks have similar connectivity patterns, we derive structural characteristics of the connectivity between hidden and observed nodes. This allows us to formulate an optimization problem for estimating networks while accounting for the influence of hidden nodes. We identify conditions under which a convex relaxation yields the sparsest solution, and we formalize the performance of our proposed optimization problem with respect to the effect of the hidden nodes. Finally, synthetic and real-world simulations provide evaluations of our method in comparison with other baselines.

==> data/graph_sim.csv <==
x,LVGL-poly,FGL-poly,PGL-poly,LVGL-mrf,FGL-mrf,PGL-mrf
0,2.0279696344943,1.03473479531271,0.31208887390823,0.0224925943536147,0.00386960608653241,0.0457978207912728
0.05,2.10886114943447,1.03426279698994,0.0895114801979885,0.0228324367444169,0.0517912879903895,0.0393825835783876
0.1,2.09630279894083,1.04134523527414,0.109370853505398,0.0224721599644417,0.0784644003435766,0.0400771774942756
0.15,2.19109782115852,1.02844241250797,0.123670342872166,0.0227156235448269,0.0973266793538048,0.0455984164472378
0.2,1.90923843973739,1.04086272338678,0.185445326148196,0.0234797440098597,0.118125133152471,0.0469692040404306
0.25,1.91167446578391,1.03365945374374,0.281833645721447,0.0222285796723456,0.133905420434009,0.0509967041922388
0.3,1.91250555255871,1.03348004163284,0.368595653375144,0.0233444010793223,0.151985125969268,0.0658102706250205
0.35,1.9730374341257,1.0293512168747,0.378761053084568,0.0232667127485609,0.161962174161902,0.0994980936651747
0.4,2.24226401829219,1.02910564370192,0.398493802348489,0.0224704962868967,0.175207393072991,0.107139349732667


==> data/graph_sim_5alg.csv <==
x,S-GSR-poly,SH-GSR-poly,LVGL-poly,FGL-poly,PGL-poly,S-GSR-mrf,SH-GSR-mrf,LVGL-mrf,FGL-mrf,PGL-mrf
0,0.409272495590954,0.255938144608649,2.0279696344943,1.03473479531271,0.31208887390823,0.111987433442653,0.105600055225943,0.0224925943536147,0.00386960608653241,0.0457978207912728
0.05,0.408512807063290,0.262750396074396,2.10886114943447,1.03426279698994,0.0895114801979885,0.116717029861523,0.103109683809946,0.0228324367444169,0.0517912879903895,0.0393825835783876
0.1,0.402660347241502,0.283593597182037,2.09630279894083,1.04134523527414,0.109370853505398,0.116821417325514,0.112427420726568,0.0224721599644417,0.0784644003435766,0.0400771774942756
0.15,0.399695897750837,0.255599939641868,2.19109782115852,1.02844241250797,0.123670342872166,0.125643698788454,0.119884574723122,0.0227156235448269,0.0973266793538048,0.0455984164472378
0.2,0.431060118081386,0.277782890291274,1.90923843973739,1.04086272338678,0.185445326148196,0.112086881580987,0.0991587112277081,0.0234797440098597,0.118125133152471,0.0469692040404306
0.25,0.418770110235567,0.305090686779379,1.91167446578391,1.03365945374374,0.281833645721447,0.129268181533025,0.128046173167206,0.0222285796723456,0.133905420434009,0.0509967041922388
0.3,0.423855506147059,0.299094012237773,1.91250555255871,1.03348004163284,0.368595653375144,0.134852867883547,0.114600732482696,0.0233444010793223,0.151985125969268,0.0658102706250205
0.35,0.458653937110091,0.336178472612708,1.9730374341257,1.0293512168747,0.378761053084568,0.137693687826140,0.123880193621384,0.0232667127485609,0.161962174161902,0.0994980936651747
0.4,0.447314976849564,0.322014523765364,2.24226401829219,1.02910564370192,0.398493802348489,0.189259215197905,0.174450530838184,0.0224704962868967,0.175207393072991,0.107139349732667


==> data/hidden.csv <==
xaxis,No-HK2,PGLK2,PNNK2,No-HK6,PGLK6,PNNK6
1,0.517724650290706,0.175650839442287,0.291773764472274,0.529555693224868,0.121173378647804,0.172905681448574
2,0.567726481559740,0.286920358633988,0.431817358017477,0.556554595917913,0.196275075996956,0.327816521333297
3,0.704200895814771,0.399472157154880,0.550591128598580,0.591140449271727,0.325360097165775,0.477766549551308
4,0.703491168549295,0.443626897260212,0.592367865717692,0.629805754006929,0.382317159016200,0.536164384657979
5,0.73752,0.52977,0.64695,0.65752,0.45884,0.5897


==> data/n_graphs.csv <==
x,Sep-H,Joint-H,Sep-nH,Joint-nH
1,0.216842168199365,0.216842168199365,0.354124826563504,0.354124826563504
2,0.241333957763618,0.132916404706471,0.374793142786336,0.365497506592156
3,0.237020507512381,0.106021039445793,0.376367764696328,0.35433942563715
4,0.240936372882385,0.102231895234878,0.36472553291164,0.336878779862537
5,0.248896659550643,0.0934519921180904,0.370813611859492,0.337750677037429
6,0.244535730819105,0.0913588999961614,0.370305357115248,0.329706038594448


==> data/n_graphs2.csv <==
x,Sep-H,Joint-H,Sep-nH,Joint-nH
1,0.243151330202744,0.243151330202744,0.377098673195024,0.377098673195024
2,0.260031378183761,0.126885144924292,0.403119271509774,0.390985373653002
3,0.25949657573965,0.0920486562069724,0.405905544509146,0.377989832644157
4,0.265525903767618,0.0837739850737923,0.391540255150242,0.355604830981859
5,0.274115140668429,0.076893344710198,0.39932205600722,0.355335356218848
6,0.269519588931146,0.0730138629645923,0.398793053027263,0.344333051386481


==> data/samples_real.csv <==
x,G1-J,G2-J,G3-J,G1-S,G2-S,G3-S
100,0.638660083359477,0.694795885682172,0.638189433358951,0.782150860170122,0.814109524154991,0.898553007986539
316,0.415448094206797,0.443097313220808,0.41758994122807,0.5700427583494,0.653009965556534,0.791291295400292
1000,0.273453774575845,0.263395479059531,0.256120883671715,0.402216237706461,0.42221340386104,0.67789879675175
3162,0.192871808059678,0.168043215559665,0.165974197633613,0.317888559133272,0.332111338067932,0.521437160157543
10000,0.156657357960429,0.129385768547024,0.128556448961494,0.2949150696927,0.313794959835609,0.48634051476125
31623,0.148120815582707,0.116669290167845,0.115707691475767,0.25792281019467,0.293581367900496,0.471595480902703
100000,0.138543477887492,0.117520626844151,0.11414092109786,0.258399201329295,0.293155453281138,0.435324162753358
316228,0.138411325656396,0.120289283926214,0.113461232871901,0.253853803048757,0.307160112912436,0.434491866551363
1000000,0.13899483431004,0.124308765929663,0.114374655104786,0.256680171925817,0.3136139841373,0.4219095081244


==> data/samples_real_2h.csv <==
x,G1-J,G2-J,G3-J,G1-S,G2-S,G3-S
100,0.634213244160462,0.672338449408020,0.629540821239884,0.790971945301042,0.782081170299612,0.866424537950426
316,0.413821182400903,0.421888265650708,0.400283148641997,0.570884065815231,0.576215666987174,0.739018760075609
1000,0.266907918707535,0.247386339946697,0.235844939761573,0.373213764442778,0.355932614260374,0.594707625173093
3162,0.182345515587311,0.161811582322045,0.151948306669996,0.273468850250485,0.239825702252762,0.444039992198360
10000,0.150624109269042,0.137602933818542,0.122958857354701,0.244460944922078,0.237610273392968,0.397436765161393
31623,0.141049424438071,0.132549241332056,0.117736159346211,0.237210412163473,0.250453740385691,0.365372628763367
100000,0.134323636811942,0.135300168145247,0.119133628203261,0.237330085609040,0.277238185783669,0.351305043512134
316228,0.133050233683752,0.139734711561396,0.122495566712116,0.236883190298746,0.303297309929594,0.349689343484519
1000000,0.134840176182371,0.140846268542039,0.123761125042389,0.239525465726279,0.309711754468011,0.337792362221515


==> data/sparsity.csv <==
xaxis,Rwl3_conf1,Rwl3_conf2,Rwl6_conf1,Rwl6_conf2
2,0.924790026122763,0.946992077543940,0.826282816135749,0.905666962775708
4,0.856853216193621,0.914189028548441,0.818750436556725,0.853302615956730
6,0.818929463738512,0.840302728146066,0.803195547651133,0.835246651796733
8,0.786998479694200,0.793549615551680,0.807075429673395,0.815415855337754
10,0.760302644586493,0.746174284695525,0.766757513476934,0.750807931286134
12,0.729867864526825,0.604324732452886,0.764546747565622,0.664658509497931


==> data/sparsity01.csv <==
xaxis,Rwl3_conf1,Rwl3_conf2,Rwl6_conf1,Rwl6_conf2
2,0.940781404443852,0.958899495021417,0.840330847516888,0.894914973010272
4,0.869006103963036,0.932460433631462,0.817498209971333,0.867573133479176
6,0.848774977165175,0.857255224899128,0.810392564200375,0.854332818901645
8,0.823723269012677,0.845064769930561,0.789075770075063,0.815584429416341
10,0.781671977886962,0.789679548698384,0.798490384226800,0.762394496104324
12,0.733828107779170,0.648097923196644,0.757365315225662,0.667443675300375


==> data/thm2.csv <==
xaxis,L1Shat,L1Stil,Fphat,alpha,delta
0.01,0.00697494,0.001082948,1.004472547,1.314269109,1.304896946
0.175,0.028051872,0.613654279,0.971735082,1.242563988,1.303775211
0.34,0.102972389,1,0.970325115,1.242244724,1.300660338
0.505,0.202323817,1,0.957655246,1.218401454,1.295581432
0.67,0.328892617,1,0.959631823,1.213150955,1.288605192
0.835,0.456914968,1,0.962873672,1.20836399,1.279852941
1,0.586073294,1,0.958434275,1.188409221,1.269509265


==> data/thm2_scaled.csv <==
xaxis,L1Shat,L1Stil,Fphat,alpha,delta
0.01,0.00697494,0.001082948,0.687854022,0.9,0.893582024
0.175,0.028051872,0.613654279,0.665435692,0.85089696,0.89281387
0.34,0.102972389,1,0.664470159,0.850678331,0.890680832
0.505,0.202323817,1,0.655793943,0.834350668,0.887202842
0.67,0.328892617,1,0.657147487,0.830755172,0.882425574
0.835,0.456914968,1,0.659367476,0.8274771,0.876432109
1,0.586073294,1,0.656327416,0.813812249,0.86934885


==> data/votes.csv <==
xaxis,G1-GSRH,G1-JGSR,G1-PGL,G1-Joint-GL,G2-GSRH,G2-JGSR,G2-PGL,G2-Joint-GL
70,0.429078351237069,0.518094902189851,0.342390248653749,0.670824501537776,0.611805145495798,0.531496828041776,0.324984794612925,0.567381476328530
75,0.417730539950903,0.449508515152242,0.319369086290782,0.600359407714483,0.590650351932759,0.467169375629195,0.306480725950584,0.507691350057493
80,0.410698231465066,0.445899951569909,0.328045132782798,0.613276662334741,0.514340940447419,0.443932750652834,0.293872082388586,0.507212607938786
85,0.368763151805256,0.411970071472975,0.282847091617949,0.557032648715717,0.536253256538592,0.413176107756033,0.268506096034716,0.469173297167843
90,0.375820044077561,0.396238469546385,0.273194929288039,0.544292057563637,0.484837924019736,0.400945924034014,0.262006245110562,0.450517692858977


==> data/votes1.csv <==
xaxis,G1-GSRH,G1-JGSR,G1-PGL,G1-Joint-GL,G2-GSRH,G2-JGSR,G2-PGL,G2-Joint-GL
70,0.4650,0.4955,0.3642,0.6651,0.6158,0.5036,0.3404,0.5681
72.5,0.3677,0.4932,0.2911,0.5542,0.6480,0.5180,0.2928,0.4513
75,0.4414,0.4745,0.3467,0.6361,0.5772,0.4953,0.3303,0.5225
77.5,0.4330,0.4553,0.3328,0.6053,0.6328,0.4673,0.3123,0.5183
80,0.4377,0.4420,0.3094,0.6038,0.5250,0.4377,0.2813,0.4968
82.5,0.3564,0.4160,0.2993,0.5764,0.5172,0.4020,0.2794,0.4657
85,0.3850,0.4085,0.2777,0.5863,0.5054,0.4215,0.2661,0.4675
87.5,0.3875,0.4198,0.2993,0.5635,0.5388,0.4218,0.2736,0.4866
90,0.3547,0.4057,0.2715,0.5491,0.5181,0.4174,0.2567,0.4641


==> data/votes_4h.csv <==
xaxis,G1-GSRH,G1-JGSR,G1-PGL,G1-Joint-GL,G2-GSRH,G2-JGSR,G2-PGL,G2-Joint-GL
70,0.397782279596557,0.616707365289621,0.347208516515063,0.559904175452052,0.633525745773264,0.650090652840142,0.408733651190246,1.04366492050304
75,0.397666759643563,0.585463690466733,0.340352809402905,0.582108905927861,0.550317203531215,0.613760988363212,0.380683710051104,0.949252415412326
80,0.358355508651226,0.569064416607800,0.266988335655701,0.489419858305265,0.593784978775527,0.580289124954388,0.327851168013160,0.966782856600495
85,0.347844388086374,0.500015719682076,0.252905013916622,0.556217555748722,0.562805540993583,0.517324608140818,0.315877185708687,0.994203655612402
90,0.275674750410968,0.473290646324718,0.258609053348585,0.479291943220487,0.520921531872760,0.495404017460920,0.315473372039991,1.01157595189364

